The atmospheric entry of cometary impactors

Cometary impacts play an important role in the early evolution of Earth, and other terrestrial exoplanets. Here, we present a numerical model for the interaction of weak, low-density cometary impactors with planetary atmospheres, which includes semi-analytical parameterisations for the ablation, deformation, and fragmentation of comets. Deformation is described by a pancake model, as is appropriate for weakly cohesive, low-density bodies, while fragmentation is driven by the growth of Rayleigh-Taylor instabilities. The model retains sufficient computational simplicity to investigate cometary impacts across a large parameter space, and permits simple description of the key physical processes controlling the interaction of comets with the atmosphere. We apply our model to two case studies. First, we consider the cometary delivery of prebiotic feedstock molecules. This requires the survival of comets during atmospheric entry, which is determined by three parameters: the comet's initial radius, bulk density, and atmospheric surface density. There is a sharp transition between the survival and catastrophic fragmentation of comets at a radius of about 150m, which increases with increasing atmospheric surface density and decreasing cometary density. Second, we consider the deposition of mass and kinetic energy in planetary atmospheres during cometary impacts, which determines the strength and duration of any atmospheric response. We demonstrate that mass loss is dominated by fragmentation, not ablation. Small comets deposit their entire mass within a fraction of an atmospheric scale height, at an altitude determined by their initial radius. Large comets lose only a small fraction of their mass to ablation in the lower atmosphere.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
